Hyper Temporal Networks

Simple Temporal Networks (STNs) provide a powerful and general tool for representing conjunctions of maximum delay constraints over ordered pairs of temporal variables. In this paper we introduce Hyper Temporal Networks (HyTNs), a strict generalization of STNs, to overcome the limitation of considering only conjunctions of constraints but maintaining a practical efficiency in the consistency check of the instances. In a Hyper Temporal Network a single temporal hyperarc constraint may be defined as a set of two or more maximum delay constraints which is satisfied when at least one of these delay constraints is satisfied. HyTNs are meant as a light generalization of STNs offering an interesting compromise. On one side, there exist practical pseudo-polynomial time algorithms for checking consistency and computing feasible schedules for HyTNs. On the other side, HyTNs offer a more powerful model accommodating natural constraints that cannot be expressed by STNs like Trigger off exactly delta min before (after) the occurrence of the first (last) event in a set., which are used to represent synchronization events in some process aware information systems/workflow models proposed in the literature.

==> sun_distro.txt <==
x       y       
1	16.204
2	5.3599
3	1.34185
4	3.2073
5	1.20755
6	8.67396
7	2.56129
8	2.18004
9	1.78973
10	2.38315
11	1.52114
12	1.24696
13	1.78645
14	1.62212
15	1.57905
16	1.70947
17	1.71349
18	1.94383
19	4.01269
20	6.29034
21	2.18207
22	12.133
23	4.07509
24	1.72779
25	13.1153
26	1.23751
27	5.4964
28	79.6469
29	1.60879
30	1.98391
31	1.36949
32	4.95007
33	2.69809
34	12.2659
35	3.10382
36	73.517
37	1.61643
38	5.91101
39	1.70934
40	1.61675
41	1.61387
42	2.02855
43	1.71364
44	2.54886
45	16.4324
46	1.7487
47	1.70144
48	5.76959
49	2.35614
50	1.65054
51	2.03188
52	1.46417
53	2.06607
54	1.34605
55	2.28884
56	16.4153
57	2.90538
58	6.84123
59	1.98071
60	1.67228
61	2.43907
62	1.66243
63	1.6899
64	2.88198
65	3.07011
66	1.19603
67	1.71314
68	5.58329
69	163.381
70	11.5868
71	1.11722
72	1.65467
73	1.88073
74	1.29835
75	2.20548
76	1.51713
77	4.82081
78	2.66718
79	1.73735
80	3.78678
81	5.15219
82	15.3956
83	1.89793
84	2.90837
85	5.51392
86	2.15881
87	1.39733
88	1.67615
89	2.89521
90	1.22665
91	1.86857
92	1.31703
93	37.5266
94	1.44017
95	1.16906
96	1.70847
97	1.579
98	2.9023
99	5.46411
100	4.54076
101	4.8595
102	1.78705
103	9.20523
104	3.48454
105	2.44688
106	1.14117
107	1.17936
108	3.51044
109	3.16177
110	1.72209
111	28.655
112	1.63777
113	4.16838
114	1.47354
115	1.67626
116	4.79818
117	1.54302
118	2.20571
119	2.61248
120	1.12797
121	2.06615
122	2.07089
123	1.76281
124	2.10057
125	1.57766
126	1.65119
127	3.90761
128	1.44486
129	1.75863
130	11.2915
131	1.23494
132	4.81983
133	2.11551
134	6.76931
135	1.85293
136	1.18961
137	1.69396
138	4.17583
139	2.79879
140	3.02338
141	1.36772
142	1.57042
143	1.93099
144	4.10959
145	1.85515
146	1.53711
147	3.95864
148	1.6588
149	2.28661
150	1.35863
151	4.31882
152	1.7739
153	1.85185
154	1.65357
155	1.24928
156	1.64147
157	1.30804
158	1.23743
159	1.65599
160	2.10378
161	15.7775
162	1.94575
163	7.7399
164	1.62242
165	2.59267
166	1.204
167	22.2967
168	1.8682
169	10.9832
170	1.68948
171	4.84959
172	2.55272
173	4.41786
174	14.3251
175	1.35495
176	3.53749
177	2.45426
178	3.64197
179	2.95906
180	4.82483
181	1.99001
182	1.48708
183	3.13709
184	2.38225
185	2.1081
186	2.06804
187	1.42301
188	1.8937
189	2.59507
190	2.51168
191	2.96987
192	2.92941
193	1.67669
194	2.17664
195	1.30658
196	1.29307
197	1.466
198	2.17512
199	2.65771
200	1.23175
201	2.13854
202	1.99187
203	1.62836
204	2.25995
205	6.39916
206	1.28021
207	9.05911
208	1.34476
209	1.43043
210	116.916
211	1.66047
212	2.01452
213	7.9613
214	1.66682
215	1.26512
216	4.23438
217	1.66191
218	1.51204
219	1.54046
220	3.38165
221	2.85802
222	1.9805
223	2.39423
224	1.28639
225	1.91503
226	1.32561
227	1.4266
228	71.6007
229	1.14853
230	1.76258
231	2.79048
232	1.81263
233	1.54934
234	1.32468
235	2.89248
236	2.68457
237	24.103
238	3.83289
239	1.4514
240	2.06559
241	1.65009
242	1.40589
243	3.14899
244	1.11438
245	2.45985
246	1.58741
247	1.62741
248	4.74451
249	1.15009
250	1.80188
251	2.52153
252	1.80296
253	1.33545
254	1.53513
255	1.22844
256	4.75378
257	1.74145
258	1.27637
259	2.14827
260	1.37261
261	1.43382
262	1.66221
263	2.79985
264	2.62157
265	18.9421
266	2.49282
267	52.4663
268	2.96456
269	1.20471
270	1.57973
271	4.21829
272	1.63304
273	1.34481
274	1.7288
275	1.47037
276	1.20502
277	1.21283
278	1.70305
279	1.3906
280	1.67545
281	3.78482
282	2.94909
283	1.76477
284	2.31139
285	1.55231
286	1.8886
287	1.98469
288	15.6451
289	1.20075
290	3.35985
291	1.26464
292	1.35934
293	1.59038
294	2.56255
295	1.21874
296	1.23096
297	1.53655
298	14.6791
299	1.60635
300	1.21753
301	4.29918
302	1.89035
303	1.24449
304	1.20037
305	2.79768
306	10.4638
307	3.33692
308	3.4321
309	1.14586
310	3.36874
311	1.54436
312	1.12704
313	1.21401
314	1.33942
315	1.30258
316	2.63994
317	6.8598
318	1.47909
319	8.95472
320	8.92053
321	2.42115
322	2.22801
323	1.19056
324	1.22268
325	1.15868
326	1.63107
327	20.4216
328	2.16107
329	2.24763
330	2.82091
331	1.93741
332	2.0607
333	2.93363
334	1.83823
335	3.5933
336	2.39273
337	1.45987
338	21.3397
339	2.17015
340	1.94295
341	1.82371
342	2.83044
343	2.37479
344	8.70069
345	13.0966
346	17.9664
347	1.58286
348	1.43156
349	2.54323
350	3.42065
351	1.58923
352	1.77123
353	1.70759
354	1.61505
355	1.4269
356	2.27983
357	1.32668
358	1.73747
359	1.35315
360	6.23474
361	4.20845
362	2.10091
363	70.2105
364	1.62013
365	11.8113
366	2.00815
367	1.19653
368	3.17093
369	1.35929
370	1.19574
371	1.40433
372	5.04734
373	6.496
374	2.13583
375	4.98841
376	1.27309
377	4.11168
378	2.77635
379	1.9243
380	3.02393
381	1.74185
382	5.57702
383	1.26043
384	8.56766
385	1.17763
386	1.18486
387	1.79516
388	1.22196
389	3.33685
390	2.90744
391	1.53177
392	2.11434
393	2.42446
394	1.44189
395	2.86209
396	2.73512
397	2.31663
398	2.13632
399	2.0637
400	2.80775
401	1.89179
402	2.52516
403	2.01405
404	1.20116
405	1.77729
406	1.2396
407	2.27043
408	2.64334
409	1.27967
410	1.33411
411	1.49185
412	1.20362
413	1.23408
414	7.35454
415	841.945
416	3.9732
417	1.27591
418	1.99209
419	1.78297
420	2.22233
421	1.90405
422	1.20473
423	4.80484
424	2.35591
425	1.3996
426	2.48629
427	57.807
428	2.0058
429	1.32268
430	1.34577
431	1.2078
432	3.00111
433	1.62125
434	1.45784
435	1.32668
436	1.52013
437	3.36495
438	1.54682
439	2.05944
440	6.04347
441	6.25731
442	1.98631
443	1.64917
444	1.6851
445	1.35771
446	1.16944
447	1.29565
448	1.29465
449	1.76849
450	1.36502
451	1.47499
452	2.93284
453	2.53428
454	1.7499
455	1.77827
456	1.79812
457	3.36362
458	1.54565
459	1.74461
460	1.50573
461	2.06883
462	1.59915
463	3.1619
464	1.68246
465	9.69171
466	2.64109
467	12.5139
468	2.11186
469	5.95812
470	6.20911
471	1.28129
472	1.82289
473	49.1479
474	2.76446
475	1.3445
476	1.51752
477	1.26149
478	1.82099
479	3.63921
480	2.38494
481	1.96732
482	3.27302
483	1.37859
484	1.28437
485	1.99945
486	1.82332
487	2.66901
488	74.9341
489	1.1693
490	1.72024
491	1.70452
492	1.47249
493	2.00579
494	5.69682
495	5.37993
496	1.27994
497	1.77173
498	3.46171
499	1.6872
500	2.87081
501	1.85212
502	2.397
503	5.80018
504	2.16722
505	2.78468
506	2.13117
507	1.16039
508	3.95292
509	3.17505
510	2.10215
511	1.76744
512	1.971
513	1.82766
514	2.82481
515	1232.84
516	1.80029
517	2.49248
518	1.86437
519	1.53137
520	2.06235
521	17.9917
522	2.56968
523	1.54862
524	11.0964
525	2.47443
526	4.27845
527	1.23447
528	1.54556
529	1.66031
530	17.3399
531	1.40632
532	1.5637
533	1.25872
534	2.0792
535	1.60424
536	3.46984
537	1.36894
538	111.27
539	9.50547
540	3.86531
541	1.92449
542	113.394
543	1.15892
544	1.19015
545	2.29635
546	1.86851
547	4.83812
548	2.27954
549	2.0715
550	2.07991
551	1.55885
552	2.92907
553	2.10609
554	3.24462
555	1.31991
556	3.35578
557	2.22115
558	6.14819
559	2.52293
560	1.816
561	1.48706
562	5.44129
563	16.1206
564	2.41439
565	3.07158
566	1.69865
567	4.30618
568	4.12825
569	1.81841
570	1.33253
571	1.24634
572	1.82554
573	1.23234
574	2.7369
575	3.39335
576	1.19715
577	1.64365
578	4.30853
579	2.60429
580	3.03734
581	265.839
582	2.19457
583	1.24523
584	7.66181
585	2.32804
586	1.29351
587	1.55387
588	2.22736
589	1.35206
590	1.54792
591	1.3665
592	2.00752
593	2.79236
594	1.38328
595	1.22563
596	1.44605
597	11.1129
598	1.2155
599	1.64803
600	1.59068
601	18.3653
602	2.66454
603	13.6537
604	2.33421
605	2.87077
606	4.19832
607	1.21031
608	1.39601
609	1.75951
610	2.7594
611	1.62744
612	1.08933
613	1.14283
614	1.60393
615	2.15993
616	3.25451
617	1.31251
618	4.1122
619	2.46955
620	2.01428
621	1.49663
622	2.12656
623	3.22037
624	1.57879
625	1.19587
626	9.23699
627	1.39307
628	1.92375
629	1.36042
630	3.55318
631	1.27687
632	3.04098
633	1.90396
634	9.2801
635	2.13611
636	30.2514
637	1.70172
638	9.4947
639	4.00454
640	7.37687
641	1.18337
642	2.70009
643	2.34567
644	3.66857
645	3.74456
646	2.30477
647	1.9012
648	2.21651
649	3.99023
650	2.72124
651	1.4595
652	3.25611
653	1.42363
654	1.49353
655	1.326
656	1.14901
657	1.53474
658	6.50795
659	1.22832
660	5.26807
661	4.20829
662	1.84565
663	2.53874
664	2.90498
665	1.6004
666	6.08909
667	1.24888
668	9.734
669	1.42186
670	2.56714
671	1.98034
672	1.79702
673	2.28274
674	4.51797
675	1.44174
676	1.38575
677	1.43993
678	1.88316
679	5.47442
680	1.40262
681	1.67848
682	1.43234
683	1.62368
684	2.15659
685	1.28029
686	1.63529
687	1.1464
688	6.6444
689	1.70803
690	2.44199
691	1.27333
692	1.98293
693	1.19145
694	6.33815
695	1.7343
696	2.91195
697	1.88104
698	1.24642
699	2.22951
700	1.65944
701	1.67677
702	2.14027
703	1.5917
704	1.64432
705	5.28536
706	1.7869
707	12.4963
708	2.78752
709	1.17954
710	1.56077
711	1.84808
712	1.1656
713	1.93798
714	1.74295
715	1.55159
716	1.90556
717	1.60442
718	1.46589
719	1.85423
720	1.9633
721	1.74943
722	1.57117
723	1.30418
724	1.89389
725	1.14074
726	1.19964
727	1.64663
728	1.51596
729	1.47024
730	1.16602
731	8.14219
732	1.82432
733	7.41249
734	1.19276
735	4.82334
736	1.30072
737	1.35983
738	12.2211
739	102.006
740	4.10892
741	5.73148
742	1.15979
743	1.18955
744	1.59324
745	17.6654
746	1.14984
747	1.89659
748	2.05679
749	1.48624
750	1.67959
751	4.97802
752	2.80875
753	9.36647
754	1.11836
755	1.78933
756	6.51981
757	7.50392
758	4.98846
759	1.25744
760	2.51125
761	1.32711
762	1.26689
763	1.36391
764	10.0823
765	1.72772
766	1.24523
767	1.51373
768	2.88257
769	2.61926
770	1.52963
771	2.33369
772	2.10336
773	1.65102
774	2.49757
775	1.7062
776	2.48359
777	12.6596
778	1.69354
779	1.54808
780	12.2294
781	1.82015
782	1.4099
783	1.645
784	39.2642
785	2.33351
786	2.01242
787	2.69872
788	2.92505
789	10.4152
790	1.89235
791	2.59187
792	1.8539
793	1.47501
794	1.20033
795	1.36728
796	10.8069
797	2.4932
798	3.55275
799	1.20534
800	3.45319
801	2.39524
802	2.72136
803	2.78744
804	2.50881
805	2.54778
806	2.98226
807	2.24505
808	4.61445
809	1.85939
810	1.94836
811	1.34194
812	1.27296
813	2.78636
814	1.9502
815	3.76115
816	18.2884
817	1.25751
818	2.37036
819	1.31985
820	1.24793
821	1.76052
822	1.16102
823	2.99339
824	1.13562
825	1.98268
826	2.36897
827	9.54238
828	1.87505
829	3.06692
830	6.37725
831	1.80644
832	1.59874
833	1.75585
834	1.77766
835	5.05822
836	3.13739
837	1.48601
838	2.32239
839	2.21392
840	1.36241
841	1.76501
842	1.54989
843	1.39349
844	2.40771
845	2.18269
846	1.22509
847	2.10161
848	10.9359
849	2.4155
850	18.3224
851	3.24929
852	2.31785
853	1.95967
854	1.71583
855	3.60928
856	2.19858
857	3.2176
858	4.8514
859	1.47652
860	1.16041
861	1.75701
862	1.15775
863	2.66275
864	137.198
865	1.57181
866	2.22458
867	1.89919
868	2.03886
869	8.07122
870	6.23755
871	2.64537
872	2.24977
873	2.00586
874	4.51952
875	1.95614
876	205.155
877	1.77607
878	1.19806
879	1.2199
880	4.48073
881	2.31941
882	1.59882
883	1.93203
884	4.34127
885	2.59776
886	1.29856
887	1.92139
888	2.50285
889	1.55146
890	3.23483
891	5.97306
892	2.44858
893	1.66552
894	3.1391
895	9.6151
896	1.77489
897	1.38599
898	1.1608
899	1.36666
900	1.23575
901	2.78775
902	1.84114
903	1.5406
904	2.34356
905	2.07722
906	2.07496
907	1.95397
908	1.26614
909	3.9985
910	2.1218
911	1.60835
912	6.37479
913	1.3234
914	346.122
915	23.6057
916	123.002
917	2.56563
918	4.66887
919	1.21394
920	3.64054
921	2.12111
922	1.56171
923	1.41304
924	1.90157
925	2.02954
926	1.34548
927	5.695
928	2.44838
929	1.78042
930	2.30763
931	2.87244
932	1.46452
933	1.34852
934	1.51034
935	2.68265
936	1.11559
937	5.06413
938	2.451
939	1.91984
940	1.84942
941	1.22843
942	3.27814
943	1.40977
944	2.26829
945	1.73746
946	3.30117
947	3.46836
948	3.08782
949	1.12724
950	1.58087
951	3.22564
952	2.39622
953	3.29879
954	1.6288
955	1.19853
956	5.88368
957	2.11919
958	4.77767
959	1.76055
960	1.14248
961	2.67262
962	2.28843
963	2.69472
964	14.2954
965	1.50058
966	1.45925
967	1.54928
968	2.75876
969	1.68408
970	3.15912
971	1.64285
972	1.44038
973	2.03988
974	1.63016
975	2.4635
976	2.04303
977	1.66232
978	1.82057
979	11.1742
980	1.28835
981	2.59239
982	1.61655
983	1.24213
984	1.21914
985	3.02418
986	1.47341
987	3.3004
988	1.66234
989	2.49839
990	1.81831
991	1.69013
992	1.18381
993	93.436
994	1.16618
995	1.73715
996	1.63932
997	7.13401
998	1.47151
999	2.78605
1000	1.59092


